NOMAD version 4: Nonlinear optimization with the MADS algorithm

NOMAD is software for optimizing blackbox problems. In continuous development since 2001, it constantly evolved with the integration of new algorithmic features published in scientific publications. These features are motivated by real applications encountered by industrial partners. The latest major release of NOMAD, version 3, dates from 2008. Minor releases are produced as new features are incorporated. The present work describes NOMAD 4, a complete redesign of the previous version, with a new architecture providing more flexible code, added functionalities and reusable code. We introduce algorithmic components, which are building blocks for more complex algorithms, and can initiate other components, launch nested algorithms, or perform specialized tasks. They facilitate the implementation of new ideas, including the MegaSearchPoll component, warm and hot restarts, and a revised version of the PSD-MADS algorithm. Another main improvement of NOMAD 4 is the usage of parallelism, to simultaneously compute multiple blackbox evaluations, and to maximize usage of available cores. Running different algorithms, tuning their parameters, and comparing their performance for optimization is simpler than before, while overall optimization performance is maintained between versions 3 and 4. NOMAD is freely available at www.gerad.ca/nomad and the whole project is visible at github.com/bbopt/nomad.

==> figs/lh_algo.tikz <==
\begin{tikzpicture}[
	mynodeV/.style = {rectangle, align=center,
		text width=1cm,%fill=white,
		inner xsep=3mm, inner ysep=1.5mm, rounded corners},
	mynodeE/.style = {rectangle, align=center,
		text width=0cm},
	mynodeG/.style = {rectangle, draw, align=right,
		text width=1.2cm,fill=white,
		inner xsep=3mm, inner ysep=1.5mm, rounded corners},
	mynode/.style = {rectangle, draw, align=left,
		text width=6cm,fill=white,
		inner xsep=3mm, inner ysep=1.mm, rounded corners},
	font=\sffamily]
	\node[mynodeV] (Blackbox) {\begin{tabular}{c}$x_0, P$\\ Blackbox\end{tabular}~};
	\node[mynodeE, right=0.5mm of Blackbox] (midBB) {};
	\node[mynodeV, right=0.5mm of midBB] (xk) {$x_k$};
%
	\node[mynodeG, below=1.5cm of midBB, label={[name=LH]LH}] (Start) {Start};
	\node[mynodeG, below=1mm of Start] 	(Run) {Run};
	\node[mynodeG, below=1mm of Run] (End) {End};
	%
	\node[mynodeE, right=6cm of midBB] (topTasks) {};
	
	\node[below=1mm of topTasks, mynode, label={[name=Generate]$\bullet$ Generate trial points\hspace*{28mm}}] (Stasks) {Specialized tasks for LH};
	\node[mynode, below=1mm of Stasks] (Proj) {[ Project trial point on mesh ]};
	
	\node[below=12mm of Proj, mynode, label={[name=Insert] $\bullet$ Insert each trial point in queue\hspace*{26mm}}] (Cache) {[ Check if trial point is in cache ]} ;
	\node[mynode, below=1mm of Cache] (Queue) {Insert/order each trial point in queue};

	\node[below=12mm of Queue, mynode, label={[name=Evaluate] $\bullet$ Evaluate each trial point in queue \hspace*{8mm}}] (Call) {Call blackbox on trial point} ;
	\node[mynode, below=1mm of Call] (Retrieve) {Retrieve evaluation};
	\node[mynode, below=1mm of Retrieve] (Store) {[ Store evaluation in cache ]};
	\node[mynode, below=1mm of Store] (Check) {Check if success};
	%
	%
	\node[below=12mm of Check, label={[name=DisplaySol]$\bullet$ Display \hspace*{46mm}}] (fin) {};
	%
	\begin{scope}[on background layer]
		\node[fit={(LH) (Start) (End)}, draw,fill=red!20, inner xsep=3mm,text width=2.5cm] (outer1) {};
		\node[fit={(Generate) (Stasks) (Proj)}, draw,fill=orange!20, inner xsep=3mm,text width=6.5cm] (outer2) {};
        \node[fit={(Insert) (Cache) (Queue) }, draw,fill=orange!20, inner xsep=3mm,text width=6.5cm] (outer3) {};
		\node[fit={(Evaluate) (Call) (Retrieve) (Store) (Check)}, draw,fill=orange!20, inner xsep=3mm,text width=6.5cm] (outer4) {};
		\node[fit={(DisplaySol) (fin)}, draw,fill=orange!20, inner xsep=3mm,text width=6.5cm] (outer5) {};
	\end{scope}
	%
	%\draw[->, thick]  (1,0)  --  node[near start] {} (2.4,0);
	%\draw[->, thick]  (2.4,-1)  --  node[near start] {} (1,-1);
	\draw [thick,->] (Blackbox.south) -- (0,-1.0);
	\draw [thick,->] (1.95,-1.0) -- (xk.south);
	\draw [thick,->] (Start.east) -- (Generate.west);
	\draw [thick,->] (Run.east) -- (Insert.west);
	\draw [thick,->] (End.east) -- (DisplaySol.west);
	\draw [thick,->] (outer3.south) -- (outer4.north);
\end{tikzpicture}

==> figs/mads_algo.tikz <==
\begin{tikzpicture}[
	mynodeV/.style = {rectangle, align=center,
		text width=1cm,%fill=white,
		inner xsep=3mm, inner ysep=1.5mm, rounded corners},
	mynodeG/.style = {rectangle, draw, align=right,
		text width=1.2cm,fill=white,
		inner xsep=3mm, inner ysep=1.5mm, rounded corners},
	mynode/.style = {rectangle, draw, align=left,
		text width=5cm,fill=white,
		inner xsep=3mm, inner ysep=1.mm, rounded corners},
	font=\sffamily]
	\node[mynodeV] (Blackbox) {\begin{tabular}{c}$x_0, P$\\ Blackbox\end{tabular}~};
	\node[mynodeV, below=5mm of Blackbox] (xk) {$x_k$};
%
	\node[mynodeG, right=1.5cm of Blackbox, label={[name=Mads]\mads Algo}] (Start) {Start};
	\node[mynodeG, below=1mm of Start] 	(Run) {Run};
	\node[mynodeG, below=1mm of Run] (End) {End};
	%
	\node[right=2cm of Start, mynode, label={[name=Evaluate] $\bullet$ Evaluate each trial point \hspace*{20mm}}] (Mesh) {[ Project trial point on mesh ]} ;
	\node[mynode, below=1mm of Mesh] (Cache) {[ Check if trial point is in cache ]};
	\node[mynode, below=1mm of Cache] (Call) {Call blackbox on trial point};
	\node[mynode, below=1mm of Call] (Retrieve) {Retrieve evaluation};
	\node[mynode, below=1mm of Retrieve] (Store) {[ Store evaluation in cache ]};
	\node[mynode, below=1mm of Store] (Check) {Check if success};
	%
	\node[above=5mm of Evaluate, mynode, label={[name=Generate]$\bullet$ Generate trial points\hspace*{28mm}}] (Stasks) {Specialized tasks for LH};
	%
	\node[below=10mm of Check, label={[name=DisplaySol]$\bullet$ Display \hspace*{45mm}}] (fin) {};
	%
	\begin{scope}[on background layer]
		\node[fit={(LH) (Start) (End)}, draw,fill=red!20, inner xsep=3mm,text width=2.5cm] (outer1) {};
		\node[fit={(Generate) (Stasks)}, draw,fill=orange!20, inner xsep=3mm,text width=6cm] (outer2) {};
		\node[fit={(Evaluate) (Cache) (Check)}, draw,fill=orange!20, inner xsep=3mm,text width=6cm] (outer3) {};
		\node[fit={(DisplaySol) (fin)}, draw,fill=orange!20, inner xsep=3mm,text width=6cm] (outer4) {};
	\end{scope}
	%
	%\draw[->, thick]  (1,0)  --  node[near start] {} (2.4,0);
	%\draw[->, thick]  (2.4,-1)  --  node[near start] {} (1,-1);
	\draw [thick,->] (Blackbox.east) -- node[near start] {} (1.7,0);
	\draw [thick,->] (1.7,-1.3) -- (xk.east);
	\draw [thick,->] (Start.east) -- (Generate.west);
	\draw [thick,->] (Run.east) -- (Evaluate.west);
	\draw [thick,->] (End.east) -- (DisplaySol.west);
\end{tikzpicture}
